A Robust Lane Detection Associated with Quaternion Hardy Filter

In this article, a robust color-edge feature extraction method based on the Quaternion Hardy filter is proposed. The Quaternion Hardy filter is an emerging edge detection theory. It is along with the Poisson and conjugate Poisson smoothing kernels to handle various types of noise. Combining with the Quaternion Hardy filter, Jin's color gradient operator and Hough transform, the color-edge feature detection algorithm is proposed and applied to the lane marking detection. Experiments are presented to demonstrate the validity of the proposed algorithm. The results are accurate and robust with respect to the complex environment lane markings.

==> lane.bib.txt <==
@article{son2015real,
  title={Real-time illumination invariant lane detection for lane departure warning system},
  author={Son, Jongin and Yoo, Hunjae and Kim, Sanghoon and Sohn, Kwanghoon},
  journal={Expert Systems with Applications},
  volume={42},
  number={4},
  pages={1816--1824},
  year={2015},
  publisher={Elsevier}
}
@misc{ralston2016dynamic,
  title={Dynamic routing intelligent vehicle enhancement system},
  author={Ralston, Robert E and Bloom, Justin D},
  year={2016},
  month=sep # "~6",
  publisher={Google Patents},
  note={US Patent 9,435,652}
}
@misc{luo2015video,
  title={Video based intelligent vehicle control system},
  author={Luo, Yun and Hoetzer, Dieter},
  year={2015},
  month=oct # "~20",
  publisher={Google Patents},
  note={US Patent 9,165,468}
}
@book{ell2014quaternion,
  title={Quaternion Fourier transforms for signal and image processing},
  author={Ell, Todd A and Le Bihan, Nicolas and Sangwine, Stephen J},
  year={2014},
  publisher={John Wiley \& Sons}
}
@article{sangwine1998colour,
  title={Colour image edge detector based on quaternion convolution},
  author={Sangwine, Stephen John},
  journal={Electronics Letters},
  volume={34},
  number={10},
  pages={969--971},
  year={1998},
  publisher={IET}
}
@article{wu2014lane,
  title={Lane-mark extraction for automobiles under complex conditions},
  author={Wu, Pei-Chen and Chang, Chin-Yu and Lin, Chang Hong},
  journal={Pattern Recognition},
  volume={47},
  number={8},
  pages={2756--2767},
  year={2014},
  publisher={Elsevier}
}
@inproceedings{li2016nighttime,
  title={Nighttime lane markings recognition based on Canny detection and Hough transform},
  author={Li, Yadi and Chen, Liguo and Huang, Haibo and Li, Xiangpeng and Xu, Wenkui and Zheng, Liang and Huang, Jiaqi},
  booktitle={2016 IEEE International Conference on Real-time Computing and Robotics (RCAR)},
  pages={411--415},
  year={2016},
  organization={IEEE}
}
@article{hu2018phase,
  title={Phase-based edge detection algorithms},
  author={Hu, Xiao-Xiao and Kou, Kit Ian},
  journal={Mathematical Methods in the Applied Sciences},
  volume={41},
  number={11},
  pages={4148--4169},
  year={2018},
  publisher={Wiley Online Library}
}
@article{kou2017envelope,
  title={Envelope detection using generalized analytic signal in 2D QLCT domains},
  author={Kou, Kit Ian and Liu, Ming-Sheng and Morais, Jo{\~a}o Pedro and Zou, Cuiming},
  journal={Multidimensional Systems and Signal Processing},
  volume={28},
  number={4},
  pages={1343--1366},
  year={2017},
  publisher={Springer}
}
@article{zou2016quaternion,
  title={Quaternion collaborative and sparse representation with application to color face recognition},
  author={Zou, Cuiming and Kou, Kit Ian and Wang, Yulong},
  journal={IEEE Transactions on image processing},
  volume={25},
  number={7},
  pages={3287--3302},
  year={2016},
  publisher={IEEE}
}
@article{kou2016uncertainty,
  title={Uncertainty principles associated with quaternionic linear canonical transforms},
  author={Kou, Kit Ian and Ou, Jianyu and Morais, Joao},
  journal={Mathematical Methods in the Applied Sciences},
  volume={39},
  number={10},
  pages={2722--2736},
  year={2016},
  publisher={Wiley Online Library}
}
@article{yang2018edge,
  title={Edge detection methods based on modified differential phase congruency of monogenic signal},
  author={Yang, Yan and Kou, Kit Ian and Zou, Cuiming},
  journal={Multidimensional Systems and Signal Processing},
  volume={29},
  number={1},
  pages={339--359},
  year={2018},
  publisher={Springer}
}
@article{bi2020robust,
  title={A Robust Color Edge Detection Algorithm Based on Quaternion Hardy Filter},
  author={Bi, Wenshan and Cheng, Dong and Kou, Kit Ian},
  journal={arXiv preprint arXiv:2001.01800},
  year={2020}
}
@phdthesis{ell1992hypercomplex,
  title={Hypercomplex spectral transformations},
  author={Ell, Todd Anthony},
  year={1992},
  school={University of Minnesota}
}
@article{pei2001efficient,
  title={Efficient implementation of quaternion Fourier transform, convolution, and correlation by 2-D complex FFT},
  author={Pei, Soo-Chang and Ding, Jian-Jiun and Chang, Ja-Han},
  journal={IEEE Transactions on Signal Processing},
  volume={49},
  number={11},
  pages={2783--2797},
  year={2001},
  publisher={IEEE}
}
@article{jin2012improved,
  title={Improved direction estimation for Di Zenzo's multichannel image gradient operator},
  author={Jin, Lianghai and Liu, Hong and Xu, Xiangyang and Song, Enmin},
  journal={Pattern recognition},
  volume={45},
  number={12},
  pages={4300--4311},
  year={2012},
  publisher={Elsevier}
}
@article{ballard1981generalizing,
  title={Generalizing the Hough transform to detect arbitrary shapes},
  author={Ballard, Dana H},
  journal={Pattern recognition},
  volume={13},
  number={2},
  pages={111--122},
  year={1981},
  publisher={Elsevier}
}
@article{xu2014accurate,
  title={Accurate and robust line segment extraction using minimum entropy with Hough transform},
  author={Xu, Zezhong and Shin, Bok-Suk and Klette, Reinhard},
  journal={IEEE Transactions on Image Processing},
  volume={24},
  number={3},
  pages={813--822},
  year={2014},
  publisher={IEEE}
}
@article{hitzer2007quaternion,
  title={Quaternion Fourier transform on quaternion fields and generalizations},
  author={Hitzer, Eckhard MS},
  journal={Advances in Applied Clifford Algebras},
  volume={17},
  number={3},
  pages={497--517},
  year={2007},
  publisher={Springer}
}
@article{hitzer2016quaternion,
  title={The quaternion domain Fourier transform and its properties},
  author={Hitzer, Eckhard},
  journal={Advances in Applied Clifford Algebras},
  volume={26},
  number={3},
  pages={969--984},
  year={2016},
  publisher={Springer}
}
@article{hitzer2010directional,
  title={Directional uncertainty principle for quaternion Fourier transform},
  author={Hitzer, Eckhard MS},
  journal={Advances in Applied Clifford Algebras},
  volume={20},
  number={2},
  pages={271--284},
  year={2010},
  publisher={Springer}
}
@article{illingworth1988survey,
  title={A survey of the Hough transform},
  author={Illingworth, John and Kittler, Josef},
  journal={Computer vision, graphics, and image processing},
  volume={44},
  number={1},
  pages={87--116},
  year={1988},
  publisher={Elsevier}
}
@inproceedings{popplewell2014multispectral,
  title={Multispectral iris recognition utilizing hough transform and modified LBP},
  author={Popplewell, Khary and Roy, Kaushik and Ahmad, Foysal and Shelton, Joseph},
  booktitle={2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC)},
  pages={1396--1399},
  year={2014},
  organization={IEEE}
}
@article{dorstguided,
  title={A Guided Tour to the Plane-Based Geometric Algebra PGA},
  author={Dorst, Leo}
}
@article{dorst1986best,
  title={Best linear unbiased estimators for properties of digitized straight lines},
  author={Dorst, Leo and Smeulders, Arnold WM},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  number={2},
  pages={276--282},
  year={1986},
  publisher={IEEE}
}
@article{dorst1984discrete,
  title={Discrete representation of straight lines},
  author={Dorst, Leo and Smeulders, Arnold WM},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},
  number={4},
  pages={450--463},
  year={1984},
  publisher={IEEE}
}
@article{dorst1984spirograph,
  title={Spirograph theory: A framework for calculations on digitized straight lines},
  author={Dorst, Leo and Duin, Robert PW},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  number={5},
  pages={632--639},
  year={1984},
  publisher={IEEE}
}
@article{duda1972use,
  title={Use of the Hough transformation to detect lines and curves in pictures},
  author={Duda, Richard O and Hart, Peter E},
  journal={Communications of the ACM},
  volume={15},
  number={1},
  pages={11--15},
  year={1972},
  publisher={ACM New York, NY, USA}
}
@book{garnett2007bounded,
  title={Bounded analytic functions},
  author={Garnett, John},
  volume={236},
  year={2007},
  publisher={Springer Science \& Business Media}
}
@book{king2009hilbert,
  title={Hilbert transforms},
  author={King, Frederick W},
  volume={1},
  year={2009},
  publisher={Cambridge University Press Cambridge}
}
@article{bulow2001hypercomplex,
  title={Hypercomplex signals-a novel extension of the analytic signal to the multidimensional case},
  author={Bulow, Thomas and Sommer, Gerald},
  journal={IEEE Transactions on signal processing},
  volume={49},
  number={11},
  pages={2844--2852},
  year={2001},
  publisher={IEEE}
}
@article{sangwine1997discrete,
  title={The discrete quaternion Fourier transform},
  author={Sangwine, Stephen John},
  year={1997},
  publisher={IET}
}
@inproceedings{aly2008real,
  title={Real time detection of lane markers in urban streets},
  author={Aly, Mohamed},
  booktitle={2008 IEEE Intelligent Vehicles Symposium},
  pages={7--12},
  year={2008},
  organization={IEEE}
}
@article{jung2015efficient,
  title={Efficient lane detection based on spatiotemporal images},
  author={Jung, Soonhong and Youn, Junsic and Sull, Sanghoon},
  journal={IEEE Transactions on Intelligent Transportation Systems},
  volume={17},
  number={1},
  pages={289--295},
  year={2015},
  publisher={IEEE}
}
@article{Yoo2013gradient,
  title={Gradient-enhancing conversion for illumination-robust lane detection},
  author={Yoo, Hunjae and Ukil Yang, and Kwanghoon Sohn},
  journal={IEEE Transactions on Intelligent Transportation Systems},
  volume={14},
  pages={1083-1094},
  number={3},
  year={2013},
  publisher={IEEE}
}
@inproceedings{liu2013lane,
  title={Lane detection algorithm based on local feature extraction},
  author={Liu Guorong and Shutao Li and Weirong Liu},
  booktitle={2013 Chinese Automation Congress},
  pages={59-64},
  year={2013},
  organization={IEEE}
}
@article{lee2018robust,
  title={Robust lane detection and tracking for real-time applications},
  author={Lee Chanho and Ji-Hyun Moon},
  journal={IEEE Transactions on Intelligent Transportation Systems},
  volume={19},
  pages={4043-4048},
  number={12},
  year={2018},
  publisher={IEEE}
}
@misc{dataset,
  address{https://drive.google.com/file/d/1315Ry7isciL3nRvU5SCXM_-4meR2MyI/view?usp=sharing}
}
@misc{GAALOP,
  title={GAALOP},
  address={http://www.gaalop.de/dhilden/}
}


